Topology optimization of pressure-loaded multi-material structures

Permitting multiple materials within a topology optimization setting increases the search space of the technique, which facilitates obtaining high-performing and efficient optimized designs. Structures with multiple materials involving fluidic pressure loads find various applications. However, dealing with the design-dependent nature of the pressure loads is challenging in topology optimization that gets even more pronounced with a multi-material framework. This paper provides a density-based topology optimization method to design fluidic pressure loadbearing multi-material structures. The design domain is parameterized using hexagonal elements as they ensure nonsingular connectivity. Pressure modeling is performed using the Darcy law with a conceptualized drainage term. The flow coefficient of each element is determined using a smooth Heaviside function considering its solid and void states. The consistent nodal loads are determined using the standard finite element methods. Multiple materials is modeled using the extended SIMP scheme. Compliance minimization with volume constraints is performed to achieve optimized loadbearing structures. Few examples are presented to demonstrate the efficacy and versatility of the proposed approach. The optimized results contain the prescribed amount of different materials.

==> objPiston3MM.txt <==
1	1000
2	120.401267672892
3	26.8269865360456
4	10.4624173053634
5	6.01604914989767
6	4.39600879361022
7	3.48883725506349
8	2.76804007301424
9	2.15210711192840
10	1.63084588888686
11	1.22044254264245
12	0.936972287533898
13	0.748509870295039
14	0.617372975961175
15	0.513883429153085
16	0.429427777936725
17	0.375694508897212
18	0.348892459448751
19	0.333191114051773
20	0.322002305890682
21	0.313650968881118
22	0.308247657029879
23	0.304014146888460
24	0.300330568764451
25	0.296868913097959
26	0.293872266039663
27	0.290762666288231
28	0.287816003957133
29	0.284792201214456
30	0.281766541130319
31	0.278551965609656
32	0.275072243447432
33	0.271190388296547
34	0.267027860809672
35	0.262882982730174
36	0.258765086004118
37	0.255121334891638
38	0.252101411052582
39	0.249640027375014
40	0.247653816340495
41	0.246092961728414
42	0.245013811805482
43	0.244200420496565
44	0.243518639253217
45	0.242963879635994
46	0.242495866383783
47	0.242014876191479
48	0.241556811332142
49	0.241157295386405
50	0.240774771649897
51	0.240432070394116
52	0.240097271203201
53	0.239736286673424
54	0.239391857965908
55	0.239019855624488
56	0.238660526249311
57	0.238395874566019
58	0.238069305380097
59	0.237724721558448
60	0.237418416484302
61	0.237082588799445
62	0.236796302050397
63	0.236542704423324
64	0.236256844015242
65	0.235975989563965
66	0.235676109780311
67	0.235379134314538
68	0.235144358566476
69	0.234884771659475
70	0.234591518167274
71	0.234333835729292
72	0.234046671998138
73	0.233797802645463
74	0.233614666617368
75	0.233377994553176
76	0.233102103906988
77	0.232839037437121
78	0.232566611286189
79	0.232346501841347
80	0.232100137239922
81	0.231828726593864
82	0.231599947015741
83	0.231347817673061
84	0.231112072805860
85	0.230943845504857
86	0.230735004895006
87	0.230502815668932
88	0.230293439193917
89	0.230084491216055
90	0.229905591904338
91	0.229701811144088
92	0.229474272437420
93	0.229288500035582
94	0.229074340592790
95	0.228884672736046
96	0.228743319955499
97	0.228554628257913
98	0.228325816667693
99	0.228105076834276
100	0.227848806375288

==> objarch2MM.txt <==
1	1000
2	658.635793128873
3	379.090482367702
4	249.710682467293
5	188.480431550128
6	154.432748116157
7	130.094509346934
8	106.280581899763
9	83.7419266381609
10	63.2824965947851
11	46.3114959845737
12	34.1650340954101
13	26.3069375400950
14	21.0058258336163
15	17.3025660304002
16	14.9795738849996
17	13.7858446354886
18	13.0853695770500
19	12.6962800928806
20	12.4633413001442
21	12.2997156499675
22	12.1824700557162
23	12.0939925919858
24	12.0250719177230
25	11.9681271401988
26	11.9210819161317
27	11.8808075033586
28	11.8487936404068
29	11.8189960172328
30	11.8066930315800
31	11.7851893940131
32	11.7684956510881
33	11.7548316030854
34	11.7424018581002
35	11.7313580102629
36	11.7205301104261
37	11.7094018594999
38	11.6994340270174
39	11.6894963278627
40	11.6803060574612
41	11.6713462242124
42	11.6623453763602
43	11.6538097185666
44	11.6460551523930
45	11.6383245472192
46	11.6304314944385
47	11.6233767461688
48	11.6160320866288
49	11.6089575978192
50	11.6021580147863
51	11.5955445035124
52	11.5886129027008
53	11.5820474380338
54	11.5763422630211
55	11.5702019368621
56	11.5642310566789
57	11.5585107556948
58	11.5529196364108
59	11.5470942719096
60	11.5414165112489
61	11.5367028145323
62	11.5319848767885
63	11.5271548752374
64	11.5218497153000
65	11.5172987874806
66	11.5129027448815
67	11.5083346481195
68	11.5041050299476
69	11.5004481186923
70	11.4966282524797
71	11.4932439672930
72	11.4893729381861
73	11.4857966332699
74	11.4824880113519
75	11.4790536910096
76	11.4757528639779
77	11.4725088568484
78	11.4697204080874
79	11.4671575820938
80	11.4646254548681
81	11.4617928602049
82	11.4591779338181
83	11.4569371909398
84	11.4546232679605
85	11.4521391863647
86	11.4497166433633
87	11.4469124239725
88	11.4440951448425
89	11.4414539516050
90	11.4388249484321
91	11.4360225190180
92	11.4330226408623
93	11.4298850756656
94	11.4273843957803
95	11.4251758758661
96	11.4232911025956
97	11.4212833842452
98	11.4189932499340
99	11.4171865796593
100	11.4155264171602

==> vol1Piston3MM.txt <==
1	0.1347841186192123
2	0.139542510481459
3	0.173902833110089
4	0.191482752869778
5	0.196114146308492
6	0.196795625356314
7	0.196639814063807
8	0.196502782792219
9	0.195770263778099
10	0.195799602867300
11	0.196146024079319
12	0.196850169055975
13	0.197364174419430
14	0.197656309539316
15	0.197905189417164
16	0.198519985000993
17	0.198952472518815
18	0.199135946231140
19	0.199279416307982
20	0.199461518296718
21	0.199648518663234
22	0.199750841325099
23	0.199822802909085
24	0.199870140791001
25	0.199891274330688
26	0.199914772353791
27	0.199926743894957
28	0.199939816787007
29	0.199941564035923
30	0.199940845631324
31	0.199937474909714
32	0.199936891716652
33	0.199939958897979
34	0.199948261888205
35	0.199959784638600
36	0.199971290947715
37	0.199986127679451
38	0.199994242977229
39	0.199994920181747
40	0.199997736511563
41	0.200000138216799
42	0.200003158966559
43	0.200004112293003
44	0.200004465833220
45	0.200003638964204
46	0.200003488008353
47	0.200003053888512
48	0.200002240445206
49	0.200001571182429
50	0.200001297853522
51	0.200001188384364
52	0.200001096165121
53	0.200000825178672
54	0.200000591140427
55	0.200000368181248
56	0.200000231145527
57	0.199999973026398
58	0.199999712182742
59	0.199999446963813
60	0.199999301752926
61	0.199999210465145
62	0.199998901406886
63	0.199998787363506
64	0.199998788488469
65	0.199998848807485
66	0.199998802327220
67	0.199998649051353
68	0.199998510145328
69	0.199998417390311
70	0.199998361523370
71	0.199998283502373
72	0.199998279127512
73	0.199998141155758
74	0.199998011683275
75	0.199997949506476
76	0.199997902627626
77	0.199997827487566
78	0.199997777639439
79	0.199997668388903
80	0.199997477395017
81	0.199997344714663
82	0.199997241682186
83	0.199997048949451
84	0.199996979855405
85	0.199996903122937
86	0.199996861329042
87	0.199996774718445
88	0.199996806010307
89	0.199996825370351
90	0.199996811497906
91	0.199996891709499
92	0.199996798996026
93	0.199996645879241
94	0.199996652940105
95	0.199997003893980
96	0.199996964760161
97	0.199996767413671
98	0.199996735903176
99	0.199997348572714
100	0.199997576915296

==> vol1arch2MM.txt <==
1	0.189479759299706
2	0.191449654515522
3	0.192774037547293
4	0.194238212129731
5	0.193522403844881
6	0.193397556776989
7	0.192797178186836
8	0.193181624898444
9	0.192792017174614
10	0.192490378771889
11	0.193167133317785
12	0.194034659636943
13	0.194265331870142
14	0.194082155366312
15	0.195335466480389
16	0.197043810650605
17	0.198141368513504
18	0.198840056292773
19	0.199257029147784
20	0.199514584538983
21	0.199687998568573
22	0.199797019803524
23	0.199865342356828
24	0.199907761335379
25	0.199935718496276
26	0.199951483720983
27	0.199961920740651
28	0.199968896481202
29	0.199973070401317
30	0.199981765348581
31	0.199987659590636
32	0.199993695940333
33	0.199995736973487
34	0.199997881231088
35	0.199999174425603
36	0.199998577779630
37	0.199997503202778
38	0.199997700594751
39	0.199997696839492
40	0.199997662756887
41	0.199997868069757
42	0.199998048448900
43	0.199998285921832
44	0.199998624544333
45	0.199999036627697
46	0.199999191308729
47	0.199999328120891
48	0.199999439034451
49	0.199999494058272
50	0.199999468684587
51	0.199999494157487
52	0.199999624757458
53	0.199999710024262
54	0.199999779234746
55	0.199999740910123
56	0.199999752601153
57	0.199999772879086
58	0.199999855313464
59	0.199999829833195
60	0.199999809452188
61	0.199999795272262
62	0.199999834857444
63	0.199999854841241
64	0.199999874163785
65	0.199999896259904
66	0.199999915496634
67	0.199999924727748
68	0.199999939951838
69	0.199999944857220
70	0.199999925746600
71	0.199999924204776
72	0.199999914898274
73	0.199999924405892
74	0.199999891844766
75	0.199999920015000
76	0.199999871069939
77	0.199999904626184
78	0.199999794259819
79	0.199999946709649
80	0.199999797615538
81	0.199999958977492
82	0.199999771772691
83	0.199999925101380
84	0.199999784418268
85	0.199999866801884
86	0.199999803188862
87	0.199999881891352
88	0.199999845373124
89	0.199999914180279
90	0.199999871645470
91	0.199999951644278
92	0.199999946143324
93	0.200000021606392
94	0.199999959553014
95	0.200000009277854
96	0.199999871882913
97	0.200000027978225
98	0.200000015067683
99	0.200000065945551
100	0.199999901443623

==> vol2Piston3MM.txt <==
1	0.0910617325408547
2	0.0880922605499677
3	0.0889151416039960
4	0.0918214019569232
5	0.0936813343169623
6	0.0942255060115364
7	0.0941407249791918
8	0.0951708319505886
9	0.0965216867209175
10	0.0977445201737441
11	0.0985472942732193
12	0.0990167769129113
13	0.0993464904230030
14	0.0995484274591346
15	0.0996812081267828
16	0.0997725263423272
17	0.0998336632933958
18	0.0998839728550175
19	0.0999165029555379
20	0.0999404650623512
21	0.0999535201059143
22	0.0999607902671831
23	0.0999678931265055
24	0.0999714981442605
25	0.0999731484868358
26	0.0999737396032836
27	0.0999759623381557
28	0.0999750143138183
29	0.0999746411047938
30	0.0999747776372117
31	0.0999742526323828
32	0.0999772967928733
33	0.0999842794194378
34	0.0999900801553210
35	0.0999928773702609
36	0.0999947381266011
37	0.0999954271602304
38	0.0999957064488843
39	0.0999961161599393
40	0.0999966160764062
41	0.0999969292057245
42	0.0999970196228862
43	0.0999970131161323
44	0.0999974742566537
45	0.0999977415276479
46	0.0999978815935649
47	0.0999980385867161
48	0.0999982772741770
49	0.0999984152579658
50	0.0999983648044394
51	0.0999987797590114
52	0.0999989155789192
53	0.0999989427152388
54	0.0999989270292233
55	0.0999990910098709
56	0.0999991277941192
57	0.0999990822818532
58	0.0999991031689381
59	0.0999990975162145
60	0.0999990876343947
61	0.0999990860265010
62	0.0999991894252607
63	0.0999993134236369
64	0.0999993207152438
65	0.0999993325900511
66	0.0999994139496590
67	0.0999994037738549
68	0.0999993623919534
69	0.0999993220866895
70	0.0999992654718878
71	0.0999991869649516
72	0.0999991410597455
73	0.0999989691220662
74	0.0999989477063805
75	0.0999988686257879
76	0.0999987973379016
77	0.0999987967958034
78	0.0999988046964754
79	0.0999987173451115
80	0.0999986913060015
81	0.0999987028676923
82	0.0999987155905116
83	0.0999986435902884
84	0.0999985846958564
85	0.0999985928733130
86	0.0999984577998599
87	0.0999983862482221
88	0.0999983609167228
89	0.0999986683763842
90	0.0999985182597188
91	0.0999985975033568
92	0.0999984971297623
93	0.0999983568940334
94	0.0999983701338052
95	0.0999982092087702
96	0.0999980081928612
97	0.0999978134951299
98	0.0999981613507254
99	0.0999980410179179
100	0.0999980831906667

==> vol2arch2MM.txt <==
1	0.0892115551060557
2	0.0880748781784731
3	0.0883357607336451
4	0.0902791359775698
5	0.0923379151596912
6	0.0923687225256091
7	0.0921807960953908
8	0.0928238976903249
9	0.0948053625695740
10	0.0963708610727293
11	0.0974491171305576
12	0.0981760710287144
13	0.0987493758504129
14	0.0990988241384690
15	0.0993347115347306
16	0.0995160296985573
17	0.0996274360783058
18	0.0997120317812925
19	0.0997623135059546
20	0.0998050059092938
21	0.0998471646871743
22	0.0998743720051679
23	0.0999029262799790
24	0.0999195641269838
25	0.0999345674173584
26	0.0999485165620701
27	0.0999576510899201
28	0.0999634774078703
29	0.0999683879837275
30	0.0999719312578992
31	0.0999756997016628
32	0.0999784676783301
33	0.0999805108745864
34	0.0999832730725551
35	0.0999864236753750
36	0.0999882994504671
37	0.0999907522515702
38	0.0999924568127313
39	0.0999937688716341
40	0.0999946786355594
41	0.0999953738926706
42	0.0999960600594603
43	0.0999969993932258
44	0.0999972807845562
45	0.0999972338331913
46	0.0999972653910813
47	0.0999972772606705
48	0.0999973755201527
49	0.0999989163653091
50	0.0999987196601623
51	0.0999984595409977
52	0.0999978541127663
53	0.0999980136607244
54	0.0999980414570688
55	0.0999981180620630
56	0.0999981979172065
57	0.0999982892281283
58	0.0999996592977037
59	0.0999997061194870
60	0.0999997914287894
61	0.0999998256976138
62	0.0999998359956559
63	0.0999998137036107
64	0.0999998337443161
65	0.0999998300787136
66	0.0999997733096987
67	0.0999997621401425
68	0.0999997856000742
69	0.0999997971155251
70	0.0999998411393579
71	0.0999998152520145
72	0.0999998374191773
73	0.0999998577021399
74	0.0999998584364234
75	0.0999998702264495
76	0.0999998816945504
77	0.0999999093422357
78	0.0999999010544498
79	0.0999999248910858
80	0.0999999176438305
81	0.0999999389726480
82	0.0999999575914150
83	0.0999999507729127
84	0.0999999467189105
85	0.0999999493225439
86	0.0999999283579515
87	0.0999999313097084
88	0.0999999282052428
89	0.0999999188362610
90	0.0999998900824529
91	0.0999998557074708
92	0.0999996523555741
93	0.0999996752632051
94	0.0999995371639169
95	0.0999991378340649
96	0.0999989413739149
97	0.0999986594336231
98	0.0999986402807409
99	0.0999989908739780
100	0.0999991262529080

==> vol3Piston3MM.txt <==
1	0.0497939354879999
2	0.0496242052919196
3	0.0493814239872740
4	0.0492069135329547
5	0.0493071450473804
6	0.0493836114776039
7	0.0494443342165670
8	0.0494817362725118
9	0.0494728362842610
10	0.0495803145550047
11	0.0496567267366346
12	0.0497188775990990
13	0.0497588592802517
14	0.0497917881606275
15	0.0498097592204038
16	0.0498225498254710
17	0.0499146664432823
18	0.0499076201510000
19	0.0498637334017725
20	0.0498960172055999
21	0.0499003877041197
22	0.0499178315065752
23	0.0499268391770815
24	0.0499156164273221
25	0.0499234493725993
26	0.0499263988365452
27	0.0499200798162933
28	0.0499362677300973
29	0.0499397515415362
30	0.0499311343840383
31	0.0499368610229487
32	0.0499256548052376
33	0.0499339491487185
34	0.0499486714427630
35	0.0499306602230962
36	0.0499341557415324
37	0.0499351279887093
38	0.0499301035488625
39	0.0499472790295471
40	0.0499496849971995
41	0.0499443085026886
42	0.0499520880226581
43	0.0499442484413291
44	0.0499473710849477
45	0.0499638231473233
46	0.0499480189537234
47	0.0499461789163981
48	0.0499480094274682
49	0.0499405276010621
50	0.0499555458099816
51	0.0499598796788862
52	0.0499500644409952
53	0.0499573010523830
54	0.0499519255495666
55	0.0499503344031995
56	0.0499681157402868
57	0.0499602112129792
58	0.0499550988745003
59	0.0499586109072648
60	0.0499512138634390
61	0.0499625408804940
62	0.0499686952486894
63	0.0499582376455317
64	0.0499639436754622
65	0.0499599596554821
66	0.0499543364582640
67	0.0499721149052897
68	0.0499686010751601
69	0.0499583107854278
70	0.0499637014676663
71	0.0499561203753380
72	0.0499622708582504
73	0.0499760706202942
74	0.0499605229005880
75	0.0499589530829055
76	0.0499611144577661
77	0.0499567442753267
78	0.0499700175792285
79	0.0499715290713081
80	0.0499647777309603
81	0.0499691256347372
82	0.0499651482056421
83	0.0499694170446074
84	0.0499801886767285
85	0.0499706476666653
86	0.0499687186319100
87	0.0499697397895097
88	0.0499654156860177
89	0.0499757971459020
90	0.0499765937636479
91	0.0499681390779763
92	0.0499718987764210
93	0.0499662248670093
94	0.0499683085029469
95	0.0499801916192152
96	0.0499725834341255
97	0.0499683072878932
98	0.0499699062100379
99	0.0499654724354377
100	0.0499765102757217
